Global solutions with asymptotic self-similar behaviour for the cubic wave equation

We construct a two-parameter family of explicit solutions to the cubic wave equation on $\mathbb{R}^{1+3}$. Depending on the value of the parameters, these solutions either scatter to linear, blow-up in finite time, or exhibit a new type of threshold behaviour which we characterize precisely.

==> ExportBOTTOM.txt <==
-3,0.13818
-2.9024,0.14133
-2.8049,0.14462
-2.7073,0.14807
-2.6097,0.15168
-2.5122,0.15548
-2.4146,0.15946
-2.317,0.16365
-2.2195,0.16807
-2.1219,0.17272
-2.0243,0.17764
-1.9267,0.18284
-1.8292,0.18834
-1.7316,0.19418
-1.634,0.20039
-1.5365,0.20699
-1.4389,0.21403
-1.3413,0.22155
-1.2438,0.2296
-1.1462,0.23824


==> exportUP.txt <==
-3,1.6801
-2.9591,1.6698
-2.9183,1.6593
-2.8774,1.6487
-2.8365,1.6378
-2.7956,1.6267
-2.7548,1.6153
-2.7139,1.6038
-2.673,1.5919
-2.6322,1.5799
-2.5913,1.5675
-2.5504,1.5549
-2.5096,1.5421
-2.4687,1.5289
-2.4278,1.5155
-2.3869,1.5017
-2.3461,1.4877
-2.3052,1.4734
-2.2643,1.4587
-2.2235,1.4437
-2.1826,1.4284
-2.1417,1.4127
-2.1008,1.3967
-2.06,1.3803
-2.0191,1.3635
-1.9782,1.3464
-1.9374,1.3289
-1.8965,1.311
-1.8556,1.2928
-1.8147,1.2741
-1.7739,1.255
-1.733,1.2356
-1.6921,1.2157
-1.6513,1.1955
-1.6104,1.1748
-1.5695,1.1538
-1.5287,1.1325
-1.4878,1.1107
-1.4469,1.0887
-1.406,1.0663
-1.3652,1.0436
-1.3243,1.0207
-1.2834,0.99758
-1.2426,0.97427
-1.2017,0.95083
-1.1608,0.9273
-1.1199,0.90375
-1.0791,0.88022
-1.0382,0.85679
-0.99734,0.8335
-0.95646,0.81043
-0.91559,0.78762
-0.87472,0.76515
-0.83385,0.74306
-0.79298,0.72141
-0.75211,0.70025
-0.71124,0.67961
-0.67037,0.65953
-0.6295,0.64004
-0.58863,0.62116
-0.54776,0.6029
-0.50689,0.58527
-0.46602,0.56828
-0.42515,0.55192
-0.38427,0.53618
-0.3434,0.52106
-0.30253,0.50655
-0.26166,0.49262
-0.22079,0.47925
-0.17992,0.46644
-0.13905,0.45416
-0.098179,0.44239
-0.057309,0.43111
-0.016438,0.42029
0.024433,0.40992
0.065304,0.39997
0.10617,0.39043
0.14704,0.38128
0.18792,0.3725
0.22879,0.36407
0.26966,0.35597
0.31053,0.34818
0.3514,0.3407
0.39227,0.3335
0.43314,0.32658
0.47401,0.31991
0.51488,0.31349
0.55575,0.30731
0.59662,0.30134
0.63749,0.29559
0.67836,0.29004
0.71923,0.28469
0.76011,0.27951
0.80098,0.27452
0.84185,0.26968
0.88272,0.26501
0.92359,0.26049
0.96446,0.25611
1.0053,0.25187
1.0462,0.24777

